Effect of geometric parameters on the noise generated by rod-airfoil configuration

This paper investigates the effect of the geometric parameters -- rod diameter and the distance between the rod and the airfoil -- on the noise generated by rod-airfoil configuration using experimental and numerical techniques. The numerical simulations are carried out using the low-dissipation up-wind scheme and the Delayed-Detached-Eddy Simulation (DDES) approach with Shear-Layer Adapted (SLA) sub-grid length scale (SGS) for a faster transition between RANS and LES. A dual-time stepping strategy, leading to second-order accuracy in space and time, is followed. The Ffowcs-Williams and Hawkings (FWH) technique is used to post-process the pressure fluctuations to predict the far~field acoustics. A corresponding detailed experimental analysis, carried out using phased microphone array techniques in the aeroacoustic wind tunnel at the Brandenburg Technical University at Cottbus, is used for the validation of the numerical method. The key objective of the analysis is to examine the influence of the parameters of the configuration on the noise generation. The results show reasonable agreement with the experimental data in terms of far-field acoustics.

==> manifest.txt <==
% Copyright 2019-2020 Elsevier Ltd
%
% This file is part of the 'CAS Bundle'.
% --------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'CAS Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE CAS BUNDLE
% ==========================

Directory elsevier-cas-template/

cas-sc.cls
  Classfile to be used for single column format

cas-dc.cls
  Classfile to be used for double column format

model2-names.bst
  BibTeX style file

cas-sc-template.tex 
  TeX template 
  
cas-sc-template.pdf
  PDF output of the above template

cas-dc-template.tex
  TeX template 

cas-dc-template.pdf
  PDF output of the above template

manifest.txt
  this file

README
  small readme documentation

Directory doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 dc-sample.pdf
 sc-sample.pdf

elsdoc-cas.tex  -- LaTeX source file of documentation
elsdoc-cas.pdf  -- documentation for elsarticle.cls

Directory thumbnails/

Contains thumbnail images which will be included in the
typeset PDF.

 cas-email.jpeg
 cas-facebook.jpeg
 cas-gplus.jpeg
 cas-linkedin.jpeg
 cas-twitter.jpeg
 cas-url.jpeg

Directory figs/

Dummy figures used in the template files.

  Fig1.pdf
  Fig2.pdf
  Fig3.pdf
  grabs.pdf
  pic1.pdf

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc-cas.aux
 elsdoc-cas.log
 elsdoc-cas.out
 tmp-cas.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty


